MolmoAct2: Action Reasoning Models for Real-world Deployment

Vision-Language-Action (VLA) models aim to provide a single generalist controller for robots, but today's systems fall short on the criteria that matter for real-world deployment. Frontier models are closed, open-weight alternatives are tied to expensive hardware, reasoning-augmented policies pay prohibitive latency for their grounding, and fine-tuned success rates remain below the threshold for dependable use. We present MolmoAct2, a fully open action reasoning model built for practical deployment, advancing its predecessor along five axes. We introduce MolmoER, a VLM backbone specialized for spatial and embodied reasoning, trained on a 3.3M-sample corpus with a specialize-then-rehearse recipe. We release three new datasets spanning low-to-medium cost platforms, including MolmoAct2-BimanualYAM, 720 hours of teleoperated bimanual trajectories that constitute the largest open bimanual dataset to date, together with quality-filtered Franka (DROID) and SO100/101 subsets. We provide OpenFAST, an open-weight, open-data action tokenizer trained on millions of trajectories across five embodiments. We redesign the architecture to graft a flow-matching continuous-action expert onto a discrete-token VLM via per-layer KV-cache conditioning. Finally, we propose MolmoThink, an adaptive-depth reasoning variant that re-predicts depth tokens only for scene regions that change between timesteps, retaining geometric grounding at a fraction of prior latency. In the most extensive empirical study of any open VLA to date, spanning 7 simulation and real-world benchmarks, MolmoAct2 outperforms strong baselines including Pi-05, while MolmoER surpasses GPT-5 and Gemini Robotics ER-1.5 across 13 embodied-reasoning benchmarks. We release model weights, training code, and complete training data. Project page: https://allenai.org/blog/molmoact2

==> tables/appendix/MolmoAct_Dataset_home.csv <==
Key,Langauge Instruction,Scene,Object
put\_knife\_sink,put the knife in the sink,Kitchen,"Small knife, Big KNife"
put\_fork\_sink,put the fork in the sink,Kitchen,Fork (2 types)
put\_spoon\_sink,put the spoon in the sink,Kitchen,Spoon (2 types)
put\_bowl\_sink,put the bowl in the sink,Kitchen,Bowl (2 types)
pour\_water,Pour me some water,Kitchen,"Big Pitcher, Small Pitcher"
clean\_spill,Clean the spill,Kitchen,Sponge
wipe\_counter,Wipe the counter,Kitchen,Towels
put\_plate\_in\_dishwasher,Put the plate in the dishwasher,Kitchen,Plate
put\_fork\_in\_dishwasher,put the fork in the dishwasher,Kitchen,Fork
put\_spoon\_in\_dishwasher,put the spoon in the dishwasher,Kitchen,Spoon
cover\_pot\_lid,Cover the lid of the pot,Kitchen,"Pots(w/ handle, w/o handle)"
uncover\_lid\_of\_pot,Uncover the lid of the pot,Kitchen,"Pots(w/ handle, w/o handle)"
cover\_lid\_food\_container,Cover the lid of the food container,Kitchen,"Large Container, Small Container"
uncover\_food\_container,Uncover the lid of the food container,Kitchen,Large Container
uncover\_container\_lid,Uncover the lid of the food container,Kitchen,Small Container
put tongs in the holder,Put the tongs back in the holder,Kitchen,Tongs
press\_toaster,Turn on the toaster,Kitchen,Toaster
close\_the\_microwave,Close the microwave,Kitchen,Microwave
put\_spoon\_into\_plate,Put the spoon on the plate,Kitchen,Spoon
put\_fork\_into\_plate,Put the fork on the plate,Kitchen,Fork
put\_apple\_into\_container,Put apple in the food container,Kitchen,Apple(red and green)
put\_cereal\_into\_container,Put the cereal in the food container,Kitchen,Cereal(2 types)
put\_protein\_bar\_into\_container,Put the protein bar in the food container,Kitchen,Protein Bar(2-3 types)
put\_chips\_into\_container,Put the chip bag in the food container,Kitchen,chip bag(2-3 types)
turn\_off\_light\_kitchen,Turn off the light,Kitchen,Light switch
put\_fruits\_in\_basket,put fruits in the basket,Kitchen,"Apple, Lemon, Plum, Mango, Pear"
take\_fruits,take fruts out of the basket,Kitchen,"Apple, Lemon, Plum, Mango, Pear"
close\_drawer,close the drawer,Kitchen,Drawer
put\_item\_drawer,put item into drawer,Kitchen,"Fork, Mug, Apple, Scissor"
turn\_on\_faucet,Turn on the faucet,Kitchen,Faucet
put\_plate\_sink,put the plate in the sink,Kitchen,"Plate, Sink"
put\_mug\_sink,put the mug in the sink,Kitchen,"Mug, Sink"
kettle\_off\_stove,Take kettle off the stove,Kitchen,"Kettle, Stove"
kettle\_on\_stove,Place kettle onto stove,Kitchen,"Kettle, Stove"
pour\_the\_cereal\_in\_the\_box,Pour the cereal in a lunch box,Kitchen,"Cereal, Lunch box"
close\_oven,Close the oven,Kitchen,Oven
open\_the\_oven,Open the oven,Kitchen,Oven
turn\_on\_stove,Turn on the Stove,Kitchen,Stove
turn\_off\_stove,Turn off the Stove,Kitchen,Stove
unload\_the\_dishwasher\_mug,Unload the mug from the dish wisher,Kitchen,Mugs
put\_snacks\_in\_container,Put the Snacks in the Containers,Kitchen,Snacks
hang\_the\_cap,hang cap,Bedroom,Cap
wipe\_sink\_bathroom,Wipe the sink,Bathroom,towels(gray and brown towels)
press\_hand\_sanitizer,Press sanitizer,Bathroom,sanitizer(high and low)
clean\_toilet,Clean the toilet,Bathroom,Toliet brush
turn\_on\_hot\_water,Turn on hot water,Bathroom,Faucet
turn\_on\_cold\_water,Turn on the cold water,Bathroom,Faucet
turn\_off\_hot\_water,Turn off the hot water,Bathroom,Faucet
turn\_off\_cold\_water,Turn off the cold water,Bathroom,Faucet
throw\_tissue\_bathroom\_left,Throw the tissue,Bathroom,Tissue 
throw\_tissue\_bathroom\_right,Throw the tissue,Bathroom,Tissue
flush\_toilet,Flush the toliet,Bathroom,Toliet brush
put\_markers\_hack\_holder,Put the markers back in the holder,Bedroom,Pen holder 1(shape)
put\_markers\_hack\_holder,Put the markers back in the holder,Bedroom,Pen holder 2(shape)
hang\_headphone,hand the headphone,Bedroom,Headphone
put\_clothes\_laundry\_bag,Put my clothes in the laundry bag,Bedroom,"Clothes(pans, T-shirt)"
throw\_bottle\_bedroom,Throw the water bottle in the trash bin,Bedroom,Bottle
throw\_can\_bedroom,Throw the can in the trash bin,Bedroom,Can(2 types)
close\_laptop\_lid\_bedroom,Close the laptop lid,Bedroom,Laptop
throw\_can\_livingroom,Throw the can in the trash bin,Livingroom,Can(2 types)
throw\_plastic\_bottle\_livingroom,Throw the plastic bottle in the trash bin,Livingroom,Bottle
throw\_chip\_bag\_livingroom,Throw the chip bag in the trash bin ,Livingroom,Chip bag(2-3 types)
throw\_tissue\_livingroom,Throw the tissue in the trash bin,Livingroom,Tissue
put\_apple\_tray\_livingroom,Put the apple in the tray ,Livingroom,Apple
put\_tangerine\_livingroom,Put the tangerine in the tray,Livingroom,Tangerine
put\_banana\_tray\_livingroom,Put the banana in the tray,Livingroom,Banana
put\_game\_pad\_basket\_livingroom,Put the gamepad back in the basket,Livingroom,"Gamepad, Baskets(2 types)"
put\_toy\_car\_in\_basket\_livingroom,Put the toys in the basket,Livingroom,"Toy car, Baskets(2 types)"
put\_stuffed\_toy\_basket\_livingroom,Put the stuffed toys in the basket,Livingroom,"Fluffy toy, Baskets(2 types)"
arrange\_pillow,Arrange pillows,Livingroom,Pillow
shelf\_book,Shelf books,Livingroom,Books


==> tables/appendix/MolmoAct_Dataset_tabletop.csv <==
Key,Langauge Instruction,Scene,Object
stand\_water\_bottle,stand the water bottle,Tabletop,Water bottle(2 types)
flip\_mug,flip mug,Tabletop,Mug (2 colors)
close\_top\_drawer,close the top drawer,Tabletop,Drawer
close\_box,close the box,Tabletop,Box
close\_laptop,close the laptop,Tabletop,Laptop
hang\_mug,hang mug,Tabletop,"Mug, Mug Hanger"
upload\_mug,Unload the mug,Tabletop,"Mug, Mug Hanger"
load\_plate,Load the plate,Tabletop,"Plate, Rack"
unload\_the\_plate,Unload the plate,Tabletop,"Plate, Rack"
load\_bowl,Load the bowl,Tabletop,"Bowl, Rack"
load \_the\_bowl,Load the bowl,Tabletop,"Bowl, Rack"
unload\_the\_bowl,Unload the bowl,Tabletop,"Bowl, Rack"
knock\_water\_bottle,Knock water bottle,Tabletop,Bottle
stand\_sanitizer,Stand sanitizer,Tabletop,Sanitizer
knock\_sanitizer,Knock Sanitizer,Tabletop,Sanitizer
knock\_dish\_soap,Knock dish soap,Tabletop,Dish Soap
fold\_towel,Fold Towel,Tabletop,Towel
unfold\_towel,Unfold Towel,Tabletop,Towel
fold\_shorts,fold shorts,Tabletop,Shorts
unfold\_shorts,Unfold shorts,Tabletop,Shorts


==> tables/appendix/MolmoAct_Evaluation_Generalization.csv <==
Category,Task,OpenVLA,π0,MolmoAct
In Distribution,put the green can into the yellow plate,0.3750,0.8125,1.0000
In Distribution,put the red cup into the yellow plate,0.5000,0.5000,0.6250
In Distribution,put the banana into the blue plate,0.2500,0.6250,0.7500
Language Variation,put the green tea into the yellow plate,0.3750,0.8125,0.6250
Language Variatiion,put the fruit into the blue plate,0.0000,0.0625,0.6250
Language Variatiion,put the red cylinder into the yellow plate,0.3125,0.0000,0.7500
Spatial Variation,put the green can into the yellow plate,0.4375,0.5625,0.6250
Spatial Variation,put the red cup into the yellow plate,0.5000,0.3750,0.4375
Spatial Variation,put the banana into the blue plate,0.2500,0.4375,0.5625
"Distractor (Coke Can, Sponge)",put the green can into the yellow plate,0.1250,0.8750,0.9375
"Distractor (Coke Can, Sponge)",put the red cup into the yellow plate,0.5000,0.3125,0.6875
"Distractor (Coke Can, Sponge)",put the banana into the blue plate,0.2500,0.4375,0.6250
Novel Object,put the sponge into the yellow plate,0.2500,0.0000,0.8750
Novel Object,put the coke can into the yellow plate,0.3750,0.5625,0.6250
Novel Object,put the bowl into the yellow plate,0.2500,0.3125,0.4375
